Puffin: pitch-synchronous neural waveform generation for fullband speech on modest devices

We present a neural vocoder designed with low-powered Alternative and Augmentative Communication devices in mind. By combining elements of successful modern vocoders with established ideas from an older generation of technology, our system is able to produce high quality synthetic speech at 48kHz on devices where neural vocoders are otherwise prohibitively complex. The system is trained adversarially using differentiable pitch synchronous overlap add, and reduces complexity by relying on pitch synchronous Inverse Short-Time Fourier Transform (ISTFT) to generate speech samples. Our system achieves comparable quality with a strong (HiFi-GAN) baseline while using only a fraction of the compute. We present results of a perceptual evaluation as well as an analysis of system complexity.

==> reviewer_letter.txt <==
Thanks to the reviewers for the time they took to provide detailed feedback on the paper. We have produced a revised version of the paper to address some specific points of feedback, as detailed below:  

Reviewer 1, q10: "it might be better to some sentences to be replaced or supported by more detailed and clearer figures."

>> Thank you for the suggestion. We have added more references from the text to the figures, and added extra annotation and captions to the figures to strengthen the connection with the text.

Reviewer 2, q8: "The references seem adequate but I think the formatting should be checked, for examples, conferences have a field "address" to specify city and country, some are not consistently referenced (ICASSP with and without page numbers, sometimes adding IEEE at the end)... missing infos when citing in Arxiv papers."

>> Thank you for drawing our attention to this - our referencing has been made more consistent in the revised version of the paper.

Reviewer 2, q10: "would the implementation be made available after acceptance or publication?"

>> We currently have no plans to publish our implementation.

Reviewer 3, q2 and q8 "Something that is omitted in the paper is memory usage.",  "Memory consumption is a missing value in the experiments." 

>> For our use case we found that focusing on FLOPS enabled us to achieve the goal of deployment on our target hardware, and this is reflected in the paper. However, we agree that memory usage is an important factor to consider in vocoder design, and careful memory optimisation would be crucial for other types of hardware. While we don't have space to address it fully in the current paper, we have extended the final paragraph of the section entitled "Complexity" to ground the otherwise abstract results of that section in a common choice of hardware for AAC devices as follows:

=== quote ===
We can see that the proposed vocoder -- despite operating at over twice the sampling rate -- requires substantially fewer operations per second
even when compared to HiFi-GAN version 3 whose smaller generator is intended
for wide deployment (188 vs.\ 3873). Similar comparisons hold with other widely-used systems prioritising efficiency, such as LPCNet \cite{valin2019lpcnet}. Eq.\ 8 in \cite{valin2019lpcnet} (modified to include frame-level terms) gives 2292 MFLOPS with the configuration used there, and 1332 with $N_A$ (width of first GRU layer) reduced from 384 to 256. Again, the system we propose is more efficient, despite operating at three times LPCNet's 16kHz sample rate.

The real time factor of an entire TTS system, incorporating vocoder $P$ as described here as well as acoustic model etc.\ on a single core of a common choice of hardware for AAC devices (Intel Atom x5-Z8350; RAM: 4GB) is 0.45 to produce speech at 48kHz.
For comparison: a comparable acoustic model combined with LPCNet (with $N_A$ set to 256) is not viable on the same machine, where it runs at 1.46 real time to produce 16kHz speech.
=== end quote ===

This provides some empirical assurance that our system runs at adequate speed on a common choice of hardware for real world low-powered AAC devices, importantly also taking into account the memory available on those devices.
